High SNR Analysis of RIS-Aided MIMO Broadcast Channels

We analyze the influence of a reconfigurable intelligent surface (RIS) on the Gram channel eigenvalues in a high signal-to-noise ratio (SNR) scenario. This allows to connect specific channel properties with the rank improvement capabilities of the RIS. In particular, fundamental limits due to a possible line of sight (LOS) setup between the base station (BS) and the RIS are derived. Furthermore, dirty paper coding (DPC) based schemes are compared to linear precoding in such a scenario and it is shown that under certain channel conditions, the performance gap between DPC and linear precoding vanishes.

==> plot_data/Eigs1.txt <==
N LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
1 33.29962158816064032862 33.46389033974248405912 33.46389033974248405912 34.91513085765429735829 35.20557822251586088669 35.20557822251586088669 0.00000000006269878665 NaN 0.00000000006652773144 NaN 0.00000000006015141891 0.00000000006518058970 
2 NaN NaN 36.06226962740137054197 34.91513085765429735829 35.20557822251586088669 40.43016826864936774655 0.00000000003887152814 NaN 0.00000000003811438354 NaN 0.00000000003809403814 0.00000000003871362629 
3 NaN NaN 36.26030444788468543038 34.91513085765429735829 35.20557822251586088669 40.43016826864926116514 0.00000000001842930828 NaN 0.00000000001945838939 NaN 0.00000000001847444350 0.00000000002157292663 
4 NaN NaN 36.69514454576283668530 34.91513085765429735829 35.20557822251586088669 NaN 0.00000000000045009326 NaN 0.00000000000046584796 NaN 0.00000000000773601207 0.00000000001132146748 
5 NaN NaN 37.41469188277910973284 34.91513085765429735829 35.20557822251586088669 NaN 0.00000000000025954044 NaN 0.00000000000024668372 NaN 0.00000000000039409273 0.00000000000035950702 
6 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN 0.00000000000013696565 NaN 0.00000000000016239620 NaN 0.00000000000024381325 0.00000000000021860331 
7 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
8 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
9 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
10 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
11 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
12 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
13 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
14 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
15 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
16 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
17 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
18 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
19 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
20 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
21 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
22 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
23 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
24 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
25 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
26 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
27 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
28 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
29 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
30 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
31 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
32 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
33 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
34 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
35 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
36 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
37 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
38 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
39 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
40 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
41 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
42 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
43 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
44 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
45 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
46 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
47 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
48 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
49 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
50 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
51 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
52 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
53 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
54 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
55 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
56 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
57 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
58 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
59 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
60 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
61 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
62 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
63 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
64 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
65 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
66 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
67 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
68 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
69 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
70 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
71 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
72 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
73 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
74 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
75 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
76 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
77 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
78 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
79 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
80 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
81 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
82 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
83 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
84 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
85 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
86 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
87 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
88 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
89 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
90 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
91 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
92 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
93 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
94 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
95 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
96 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
97 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
98 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
99 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
100 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 
101 NaN NaN 37.59845987299839720208 34.91513085765429735829 35.20557822251586088669 NaN NaN NaN NaN NaN NaN NaN 


==> plot_data/Eigs2.txt <==
N LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
1 31.49995697283583595549 33.43341869716368108811 33.43341869716368108811 33.24195529062116349905 35.46447184449677791918 35.46447184449677791918 0.00000000006053702851 NaN 0.00000000006031988906 NaN 0.00000000006063719045 0.00000000006109720340 
2 NaN NaN 39.96650837175155857039 33.24195529062116349905 35.46447184449677791918 43.14845256317828159354 0.00000000002748568455 NaN 0.00000000002735012588 NaN 0.00000000002784468549 0.00000000002890138488 
3 NaN NaN 41.38164845610960185240 33.24195529062116349905 35.46447184449677791918 43.14845256317825317183 0.00000000001723976743 NaN 0.00000000001763288549 NaN 0.00000000001749207076 0.00000000001792879575 
4 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN 0.00000000000027732525 NaN 0.00000000000090370356 NaN 0.00000000000676481519 0.00000000000806546531 
5 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN 0.00000000000023241713 NaN 0.00000000000028149609 NaN 0.00000000000554257775 0.00000000000599403057 
6 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN 0.00000000000009526510 NaN 0.00000000000016273705 NaN 0.00000000000025400988 0.00000000000023501230 
7 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
8 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
9 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
10 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
11 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
12 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
13 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
14 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
15 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
16 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
17 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
18 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
19 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
20 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
21 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
22 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
23 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
24 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
25 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
26 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
27 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
28 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
29 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
30 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
31 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
32 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
33 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
34 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
35 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
36 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
37 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
38 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
39 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
40 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
41 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
42 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
43 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
44 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
45 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
46 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
47 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
48 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
49 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
50 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
51 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
52 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
53 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
54 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
55 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
56 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
57 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
58 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
59 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
60 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
61 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
62 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
63 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
64 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
65 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
66 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
67 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
68 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
69 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
70 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
71 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
72 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
73 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
74 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
75 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
76 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
77 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
78 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
79 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
80 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
81 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
82 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
83 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
84 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
85 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
86 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
87 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
88 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
89 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
90 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
91 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
92 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
93 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
94 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
95 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
96 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
97 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
98 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
99 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
100 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 
101 NaN NaN 41.42768476166668278893 33.24195529062116349905 35.46447184449677791918 NaN NaN NaN NaN NaN NaN NaN 


==> plot_data/Eigs6.txt <==
N LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
1 34.82453166423123747109 35.08901485186331115074 35.08901485186331115074 36.01610740598324866824 36.65689992827842758061 36.65689992827842758061 0.00000000004823333031 NaN 0.00000000004807414314 NaN 0.00000000004840051330 0.00000000005259494153 
2 NaN NaN 42.65470096158870205727 36.01610740598324866824 36.65689992827842758061 43.75865183373040423476 0.00000000003514846543 NaN 0.00000000003526757777 NaN 0.00000000003465670099 0.00000000003564034698 
3 NaN NaN 43.26425874392088388731 36.01610740598324866824 36.65689992827842758061 43.75865183373040423476 0.00000000002125527911 NaN 0.00000000002041411435 NaN 0.00000000002082225904 0.00000000002580921736 
4 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN 0.00000000000074427368 NaN 0.00000000000102179912 NaN 0.00000000000392556970 0.00000000000507444705 
5 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN 0.00000000000037458751 NaN 0.00000000000048283819 NaN 0.00000000000226324981 0.00000000000209278553 
6 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN 0.00000000000018989920 NaN 0.00000000000018231011 NaN 0.00000000000156464600 0.00000000000125289638 
7 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
8 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
9 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
10 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
11 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
12 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
13 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
14 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
15 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
16 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
17 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
18 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
19 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
20 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
21 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
22 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
23 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
24 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
25 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
26 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
27 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
28 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
29 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
30 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
31 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
32 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
33 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
34 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
35 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
36 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
37 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
38 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
39 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
40 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
41 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
42 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
43 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
44 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
45 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
46 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
47 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
48 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
49 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
50 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
51 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
52 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
53 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
54 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
55 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
56 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
57 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
58 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
59 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
60 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
61 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
62 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
63 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
64 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
65 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
66 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
67 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
68 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
69 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
70 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
71 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
72 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
73 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
74 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
75 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
76 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
77 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
78 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
79 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
80 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
81 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
82 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
83 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
84 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
85 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
86 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
87 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
88 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
89 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
90 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
91 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
92 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
93 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
94 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
95 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
96 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
97 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
98 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
99 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
100 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 
101 NaN NaN 43.31293207036318193559 36.01610740598324866824 36.65689992827842758061 NaN NaN NaN NaN NaN NaN NaN 


==> plot_data/Eigs6H.txt <==
N LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
1 34.67382693598805332158 46.77922786945963906646 46.77922786945963906646 35.60188953484211538125 50.00865002792588853708 50.00865002792588853708 0.00000000005650002485 NaN 0.00000000007801056959 NaN 0.00000000022889476906 0.00000000026474482043 
2 NaN NaN 67.65109783269396359628 35.60188953484211538125 50.00865002792588853708 68.70502932542844121144 0.00000000004056222677 NaN 0.00000000005225656242 NaN 0.00000000019032031153 0.00000000023339534247 
3 NaN NaN 68.28757520691604554486 35.60188953484211538125 50.00865002792588853708 68.70502932542807172922 0.00000000002093692378 NaN 0.00000000003750879610 NaN 0.00000000017533208241 0.00000000018915868536 
4 NaN NaN 68.54502966217775394853 35.60188953484211538125 50.00865002792588853708 NaN 0.00000000000048652647 NaN 0.00000000002123783579 NaN 0.00000000016852956793 0.00000000014375788568 
5 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN 0.00000000000029895032 NaN 0.00000000000828095480 NaN 0.00000000016165324878 0.00000000013568828247 
6 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN 0.00000000000019044451 NaN 0.00000000000187842796 NaN 0.00000000012914152517 0.00000000010873403628 
7 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
8 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
9 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
10 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
11 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
12 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
13 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
14 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
15 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
16 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
17 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
18 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
19 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
20 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
21 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
22 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
23 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
24 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
25 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
26 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
27 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
28 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
29 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
30 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
31 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
32 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
33 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
34 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
35 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
36 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
37 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
38 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
39 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
40 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
41 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
42 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
43 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
44 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
45 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
46 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
47 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
48 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
49 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
50 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
51 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
52 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
53 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
54 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
55 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
56 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
57 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
58 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
59 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
60 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
61 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
62 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
63 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
64 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
65 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
66 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
67 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
68 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
69 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
70 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
71 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
72 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
73 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
74 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
75 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
76 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
77 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
78 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
79 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
80 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
81 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
82 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
83 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
84 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
85 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
86 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
87 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
88 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
89 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
90 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
91 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
92 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
93 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
94 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
95 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
96 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
97 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
98 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
99 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
100 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 
101 NaN NaN 68.92985887455471072371 35.60188953484211538125 50.00865002792588853708 NaN NaN NaN NaN NaN NaN NaN 


==> plot_data/EigsHGFR.txt <==
N LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
1 50.85392657257509085866 55.90515096666400296499 55.90515096666400296499 52.54781705213434861435 56.62605818319440942332 56.62605818319440942332 0.00000000006169837536 NaN 0.00000000008647274200 NaN 0.00000000021930235328 0.00000000024897820627 
2 NaN NaN 68.49046669002709109009 52.54781705213434861435 56.62605818319440942332 68.63689874346916042214 0.00000000005285679490 NaN 0.00000000007122467866 NaN 0.00000000019203661573 0.00000000020971644301 
3 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 68.63689874346870567479 0.00000000004085519320 NaN 0.00000000005195689499 NaN 0.00000000017873603961 0.00000000018458662549 
4 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN 0.00000000001904729820 NaN 0.00000000003589620719 NaN 0.00000000016098630417 0.00000000016057121787 
5 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN 0.00000000001641014144 NaN 0.00000000002588780363 NaN 0.00000000015110865580 0.00000000014534632607 
6 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN 0.00000000000723968187 NaN 0.00000000001727218357 NaN 0.00000000013197359500 0.00000000011417013881 
7 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
8 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
9 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
10 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
11 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
12 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
13 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
14 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
15 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
16 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
17 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
18 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
19 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
20 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
21 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
22 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
23 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
24 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
25 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
26 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
27 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
28 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
29 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
30 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
31 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
32 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
33 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
34 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
35 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
36 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
37 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
38 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
39 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
40 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
41 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
42 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
43 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
44 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
45 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
46 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
47 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
48 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
49 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
50 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
51 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
52 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
53 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
54 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
55 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
56 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
57 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
58 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
59 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
60 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
61 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
62 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
63 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
64 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
65 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
66 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
67 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
68 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
69 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
70 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
71 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
72 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
73 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
74 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
75 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
76 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
77 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
78 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
79 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
80 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
81 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
82 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
83 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
84 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
85 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
86 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
87 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
88 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
89 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
90 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
91 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
92 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
93 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
94 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
95 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
96 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
97 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
98 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
99 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
100 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 
101 NaN NaN 68.74949998792156691252 52.54781705213434861435 56.62605818319440942332 NaN NaN NaN NaN NaN NaN NaN 


==> plot_data/EigsRank1.txt <==
N LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
1 51.82365552198896097025 52.90731981457961552451 52.90731981457961552451 52.93718446872664173952 55.04948686801488832998 55.04948686801488832998 0.00000000006368461457 NaN 0.00000000018077891617 NaN 0.00000000048284626103 0.00000000252932169465 
2 NaN NaN 61.16713157931145161683 52.93718446872664173952 55.04948686801488832998 64.42132656634092313652 0.00000000005041430642 NaN 0.00000000004899462862 NaN 0.00000000008022033787 0.00000000008067329624 
3 NaN NaN 61.45550484854101824794 52.93718446872664173952 55.04948686801488832998 64.42132656633958731618 0.00000000003457562642 NaN 0.00000000004019029088 NaN 0.00000000007803164214 0.00000000007369331729 
4 NaN NaN 61.68768582127913902013 52.93718446872664173952 55.04948686801488832998 NaN 0.00000000002252180503 NaN 0.00000000002999574192 NaN 0.00000000005875705120 0.00000000005274523962 
5 NaN NaN 62.21301657725353351225 52.93718446872664173952 55.04948686801488832998 NaN 0.00000000001595433833 NaN 0.00000000001797771842 NaN 0.00000000004890081792 0.00000000004090536696 
6 NaN NaN 63.14000161573884639665 52.93718446872664173952 55.04948686801488832998 NaN 0.00000000000992347734 NaN 0.00000000000892674437 NaN 0.00000000004707460383 0.00000000003569773549 
7 NaN NaN 63.60996741886745553529 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
8 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
9 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
10 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
11 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
12 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
13 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
14 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
15 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
16 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
17 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
18 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
19 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
20 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
21 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
22 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
23 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
24 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
25 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
26 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
27 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
28 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
29 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
30 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
31 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
32 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
33 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
34 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
35 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
36 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
37 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
38 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
39 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
40 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
41 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
42 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
43 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
44 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
45 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
46 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
47 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
48 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
49 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
50 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
51 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
52 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
53 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
54 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
55 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
56 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
57 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
58 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
59 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
60 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
61 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
62 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
63 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
64 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
65 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
66 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
67 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
68 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
69 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
70 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
71 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
72 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
73 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
74 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
75 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
76 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
77 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
78 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
79 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
80 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
81 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
82 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
83 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
84 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
85 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
86 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
87 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
88 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
89 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
90 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
91 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
92 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
93 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
94 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
95 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
96 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
97 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
98 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
99 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
100 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 
101 NaN NaN 63.73028540968253707888 52.93718446872664173952 55.04948686801488832998 NaN NaN NaN NaN NaN NaN NaN 


==> plot_data/IRSElRates.txt <==
N LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
1 51.851293 51.871380 52.003555 53.310612 53.333469 53.422301 51.195449 53.286993 51.215186 53.309898 51.371548 53.407500 
2 51.851950 51.900237 52.181322 53.295088 53.344197 53.536104 51.192873 53.271456 51.237891 53.320681 51.562953 53.518281 
4 51.773563 51.869935 52.411864 53.247517 53.345044 53.728885 51.106092 53.223615 51.205225 53.321417 51.818202 53.709833 
8 51.733660 51.947628 52.991418 53.237582 53.444160 54.192625 51.057315 53.213558 51.273364 53.420723 52.449108 54.182346 
16 51.739451 52.147880 54.095296 53.233316 53.642203 55.074324 51.057151 53.209290 51.469562 53.619298 53.647967 55.079202 
32 51.792165 52.515225 56.020058 53.258186 54.000678 56.746332 51.118061 53.234318 51.841030 53.978720 55.698420 56.749527 
64 51.799338 53.285790 59.116912 53.280363 54.747998 59.566383 51.116543 53.256503 52.614236 54.727937 58.907398 59.597568 
128 51.738867 54.497226 63.748966 53.217619 55.969418 63.962128 51.076956 53.193666 53.821426 55.951962 63.621720 64.026605 
256 51.870941 56.590289 70.239815 53.314626 58.050860 70.272437 51.203388 53.291000 55.923975 58.037168 70.167362 70.387538 


==> plot_data/IRSElRatesRank1.txt <==
N LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
1 51.883542 51.910179 52.040812 53.369189 53.395322 53.481439 51.229499 53.345655 51.255506 53.371859 51.409143 53.466694 
2 51.931051 51.981795 52.255364 53.396427 53.447765 53.632998 51.270185 53.372994 51.318967 53.424467 51.634984 53.617697 
4 51.906729 51.988662 52.564710 53.386119 53.475760 53.871692 51.264554 53.362678 51.344415 53.452528 51.993526 53.861739 
8 51.916510 52.081444 53.181814 53.379996 53.558727 54.352891 51.257751 53.356537 51.418424 53.535702 52.664197 54.357809 
16 51.955311 52.259802 54.235625 53.413099 53.749265 55.291755 51.306137 53.389770 51.592885 53.726687 53.706068 55.317763 
32 51.912462 52.463320 55.532822 53.362719 53.980236 56.659154 51.258185 53.339288 51.784730 53.958183 54.834527 56.706292 
64 52.042777 52.944964 57.461881 53.468029 54.540941 58.699536 51.369446 53.444844 52.211503 54.519916 56.403919 58.760773 
128 51.982888 53.330938 60.047819 53.434557 55.167416 61.310083 51.336961 53.411331 52.562601 55.147240 58.475809 61.385703 
256 51.933333 53.758758 63.745489 53.389149 56.011358 64.905388 51.289627 53.365795 52.922049 55.991987 61.629249 64.996786 


==> plot_data/RicianRates.txt <==
Rician LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
-40.000000 51.346000 55.249068 68.134487 52.791761 56.729751 68.194534 50.687443 52.766682 54.497717 56.713585 67.824152 68.292665 
-30.000000 51.250110 55.295648 68.140909 52.723062 56.748916 68.202521 50.593206 52.697693 54.554126 56.732874 67.831840 68.297497 
-20.000000 51.297462 55.256255 68.152326 52.774853 56.729212 68.219524 50.622449 52.749630 54.508173 56.713083 67.846391 68.314708 
-10.000000 51.319916 55.285698 68.220702 52.763438 56.736243 68.332826 50.645460 52.738270 54.538598 56.720203 67.902049 68.442651 
0.000000 51.268094 54.496076 66.782205 52.739302 56.239465 67.480164 50.603250 52.714023 53.709057 56.221782 66.125922 67.599302 
10.000000 51.280283 53.075578 62.675270 52.745334 55.206278 63.801827 50.618576 52.720081 52.265318 55.185376 60.603323 63.889149 
20.000000 51.344659 52.723043 60.118046 52.770168 54.936166 61.729938 50.680285 52.745111 51.893216 54.914373 56.737372 61.756080 
30.000000 51.189751 52.566385 59.167338 52.664883 54.829409 61.183421 50.521582 52.639342 51.724675 54.807161 55.015324 61.197756 
40.000000 51.218530 52.594991 59.053812 52.701778 54.868450 61.162890 50.544124 52.676298 51.744591 54.846230 54.519037 61.172689 
50.000000 51.242363 52.615831 59.050435 52.708553 54.863469 61.159967 50.573855 52.683166 51.759973 54.841286 54.349895 61.169783 
60.000000 51.306370 52.673504 59.083063 52.766250 54.921537 61.236521 50.622175 52.741010 51.816479 54.899517 54.360219 61.246590 
70.000000 51.286902 52.702054 59.105520 52.748558 54.956176 61.206556 50.617615 52.723289 51.856103 54.934251 54.336397 61.216420 
80.000000 51.312384 52.675119 59.070536 52.768375 54.908365 61.206024 50.640341 52.743165 51.819711 54.886350 54.327993 61.216532 


==> plot_data/RicianRatesNoDirect.txt <==
Rician LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
-40.000000 0.199991 45.484066 62.580716 0.200594 47.025103 62.460818 -39.787758 -37.668003 44.617867 46.974618 62.423965 62.666709 
-30.000000 0.198672 45.485830 62.553006 0.199282 46.989440 62.450058 -39.863177 -37.725877 44.581998 46.938764 62.410889 62.648246 
-20.000000 0.200005 45.395222 62.581042 0.200631 46.936940 62.470735 -39.853028 -37.696459 44.517496 46.885927 62.422431 62.674579 
-10.000000 0.200828 45.301549 62.601664 0.201484 46.904639 62.619245 -39.804127 -37.665366 44.407400 46.852977 62.433626 62.818424 
0.000000 0.199219 40.963651 59.640682 0.199876 43.765857 60.073991 -39.876591 -37.706199 39.907172 43.679107 58.539897 60.258243 
10.000000 0.202186 26.988998 47.837986 0.202773 32.551806 48.631993 -39.805634 -37.648534 25.522287 32.109042 44.351743 48.730648 
20.000000 0.199080 12.609974 20.799872 0.199752 19.444511 33.370039 -39.814032 -37.693306 6.301224 16.240430 25.375013 32.912598 
30.000000 0.198831 12.346677 18.845817 0.199586 13.150585 21.151469 -39.752170 -37.619035 -13.042343 0.065295 5.778157 16.618197 
40.000000 0.200740 12.295581 18.530983 0.201388 12.330662 18.562808 -39.839081 -37.665339 -29.362794 -13.640832 -12.299897 1.731755 
50.000000 0.198663 12.345510 18.540791 0.199307 12.350923 18.538697 -39.837954 -37.694846 -36.661920 -19.763510 -25.332321 -8.580729 
60.000000 0.201587 12.300692 18.538571 0.202240 12.305296 18.532129 -39.763688 -37.631430 -37.991415 -20.857009 -31.906844 -12.943969 
70.000000 0.200154 12.343346 18.520693 0.200753 12.347150 18.534391 -39.786599 -37.664683 -38.154352 -20.972342 -34.715374 -14.198457 
80.000000 0.200099 12.279059 18.531323 0.200713 12.283776 18.526404 -39.745521 -37.638765 -38.079926 -20.967995 -35.660987 -14.384718 


==> plot_data/SNRRates.txt <==
Power LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
-10 0.067951 0.110416 0.615762 0.067988 0.110517 0.621610 -49.290752 -47.212322 -45.510250 -43.342508 -32.075769 -31.739503 
0 0.573457 0.861535 2.841810 0.585712 0.885294 2.924919 -29.311616 -27.244823 -25.546658 -23.402738 -12.108157 -11.773745 
10 3.525472 4.791619 10.585100 3.772013 5.168935 11.197054 -9.381477 -7.279776 -5.652344 -3.462367 7.838623 8.174598 
20 13.560070 16.629022 28.219197 14.778409 17.965653 28.411286 10.477754 12.585265 14.279206 16.471942 27.753806 28.093965 
30 31.376625 35.126080 47.892234 32.804283 36.589272 47.975718 30.484769 32.550838 34.225394 36.423123 47.673151 48.010090 
40 51.039950 54.863215 67.780779 52.483269 56.322997 67.846613 50.384308 52.457334 54.127641 56.306142 67.604567 67.939908 


==> plot_data/SNRRatesRank1.txt <==
Power LISAwoIRS LISARandom IRSLISA DPCwoIRS DPCRandom DPC-AO HSNRLinearWO HSNRDPCWO HSNRLinearRandom HSNRDPCRandom HSNRLinear HSNRDPC 
-10 0.070959 0.152203 2.635752 0.071003 0.152269 2.644480 -48.885014 -46.772768 -47.189621 -44.139660 -38.439258 -35.164110 
0 0.596772 1.087458 5.706431 0.610305 1.118418 5.840924 -28.910332 -26.827082 -27.223712 -24.177269 -18.502178 -15.225699 
10 3.654219 4.572398 10.480880 3.911632 5.266983 11.139226 -8.992316 -6.860353 -7.299546 -4.234685 1.478147 4.749728 
20 13.892387 15.436578 24.122586 15.138469 17.449296 25.432466 10.943557 13.046484 12.645301 15.693784 21.380946 24.646820 
30 31.837117 33.622410 43.545330 33.300537 35.903752 44.639114 30.959947 33.059900 32.641358 35.704947 41.361806 44.632811 
40 51.602680 53.427656 63.371214 53.033743 55.670373 64.465132 50.954545 53.009436 52.632356 55.650353 61.301473 64.561287 

